Joint Reconstruction of Activity and Attenuation in PET by Diffusion Posterior Sampling in Wavelet Coefficient Space

Attenuation correction (AC) is necessary for accurate activity quantification in positron emission tomography (PET). Conventional reconstruction methods typically rely on attenuation maps derived from a co-registered computed tomography (CT) or magnetic resonance (MR) scan. However, this additional scan may complicate the imaging workflow, introduce misalignment artifacts and increase radiation exposure. In this paper, we propose a joint reconstruction of activity and attenuation (JRAA) approach that eliminates the need for auxiliary anatomical imaging by relying solely on emission data. This framework combines wavelet diffusion model (WDM) and diffusion posterior sampling (DPS) to reconstruct fully three-dimensional (3-D) data. Experimental results on simulated data show our method outperforms maximum likelihood activity and attenuation (MLAA) and MLAA-UNet with U-Net-based postprocessing, and yields high-quality noise-free reconstructions across various count settings with time-of-flight (TOF). It is also able to reconstruct non-TOF data, although the reconstruction quality significantly degrades in low-count (LC) conditions, limiting its practical effectiveness in such settings. Nonetheless, a non-TOF Biograph mMR real data reconstruction with joint scatter estimation highlights the potential of the method for clinical applications. This approach represents a step towards stand-alone PET imaging by reducing the dependence on anatomical modalities while maintaining quantification accuracy, even in LC scenarios when TOF information is available. Our code is available on GitHub at https://github.com/clemphg/jraa-dps.

==> figures/bias_variance/bias_variance_dps_tau1e-05_activity.dat <==
zeta	variances_pet_dps	biases_pet_dps
0.5	0.110007	0.154871
1	0.100981	0.134236
2	0.0986141	0.115959
3	0.102156	0.109889
4	0.111542	0.107709
5	0.122904	0.107186


==> figures/bias_variance/bias_variance_dps_tau1e-05_attenuation.dat <==
zeta	variances_mu_dps	biases_mu_dps
0.5	0.105005	0.0917577
1	0.0965362	0.0883178
2	0.0976997	0.0886554
3	0.100235	0.0900723
4	0.102157	0.0912622
5	0.10381	0.0918728


==> figures/bias_variance/bias_variance_dps_tau1e-07_activity.dat <==
zeta	variances_pet_dps	biases_pet_dps
0.5	0.211301	0.206879
1	0.223553	0.189167
2	0.262269	0.173175
3	0.301758	0.164769
4	0.339014	0.158705
5	0.368935	0.156141


==> figures/bias_variance/bias_variance_dps_tau1e-07_attenuation.dat <==
zeta	variances_mu_dps	biases_mu_dps
0.5	0.158447	0.117435
1	0.160389	0.111613
2	0.171527	0.109145
3	0.184916	0.109814
4	0.198628	0.111567
5	0.212006	0.113587


==> figures/bias_variance/bias_variance_iterations_tau1e-05_activity.dat <==
n_iter	variances_pet_mlaa	biases_pet_mlaa	variances_pet_unet	biases_pet_unet	variances_pet_mlem	biases_pet_mlem
1	0.0249726	0.46394	0.0217767	0.314125	0.0228547	0.300487
2	0.0511983	0.431347	0.0450151	0.228272	0.0480375	0.219185
3	0.0751701	0.41032	0.0660627	0.18598	0.0708562	0.176652
4	0.0980753	0.398481	0.0860227	0.159804	0.0925185	0.149278
5	0.120276	0.390817	0.105281	0.141714	0.113444	0.129815
10	0.22507	0.371887	0.195501	0.0992563	0.21176	0.0816615
15	0.32481	0.364657	0.280251	0.0861636	0.304449	0.065374
20	0.422107	0.363366	0.361352	0.0826675	0.393175	0.0605993
25	0.516864	0.365269	0.438463	0.0831537	0.477321	0.0609302
30	0.607943	0.368829	0.510938	0.0855014	0.555843	0.0637349


==> figures/bias_variance/bias_variance_iterations_tau1e-05_attenuation.dat <==
n_iter	variances_mu_mlaa	biases_mu_mlaa	variances_mu_unet	biases_mu_unet
1	0.0294863	0.295598	0.0543848	0.0920436
2	0.0300997	0.288841	0.0543848	0.0920436
3	0.0311704	0.281614	0.0543848	0.0920436
4	0.0326053	0.274549	0.0543848	0.0920436
5	0.0343287	0.267833	0.0543848	0.0920436
10	0.045495	0.239881	0.0543848	0.0920436
15	0.0584472	0.219478	0.0543848	0.0920436
20	0.0718013	0.204391	0.0543848	0.0920436
25	0.0850999	0.193416	0.0543848	0.0920436
30	0.098168	0.185154	0.0543848	0.0920436


==> figures/bias_variance/bias_variance_iterations_tau1e-07_activity.dat <==
n_iter	variances_pet_mlaa	biases_pet_mlaa	variances_pet_unet	biases_pet_unet	variances_pet_mlem	biases_pet_mlem
1	0.244826	0.466694	0.197717	0.335306	0.229422	0.302732
2	0.491087	0.433575	0.414769	0.257643	0.482286	0.231999
3	0.73936	0.415297	0.637756	0.230954	0.740075	0.204537
4	0.98508	0.409303	0.854083	0.222256	0.983082	0.195177
5	1.21129	0.409533	1.04607	0.222088	1.19521	0.195296
10	2.10886	0.440956	1.76304	0.266501	1.97666	0.247593
15	2.78675	0.482632	2.27466	0.326497	2.52462	0.316141
20	3.31881	0.522255	2.66266	0.381074	2.93448	0.377216
25	3.73741	0.557948	2.96349	0.427741	3.24974	0.428459
30	4.07017	0.589638	3.2025	0.467294	3.49832	0.471193


==> figures/bias_variance/bias_variance_iterations_tau1e-07_attenuation.dat <==
n_iter	variances_mu_mlaa	biases_mu_mlaa	variances_mu_unet	biases_mu_unet
1	0.0998971	0.298082	0.118175	0.141923
2	0.119043	0.291329	0.118175	0.141923
3	0.143486	0.28409	0.118175	0.141923
4	0.169916	0.277105	0.118175	0.141923
5	0.196906	0.270669	0.118175	0.141923
10	0.327136	0.248301	0.118175	0.141923
15	0.432654	0.23702	0.118175	0.141923
20	0.519686	0.231392	0.118175	0.141923
25	0.594287	0.229213	0.118175	0.141923
30	0.659206	0.229303	0.118175	0.141923


==> figures/lesion_recovery/crc_rc_dps_tau1e-05.dat <==
n_iter	crcs_dps	rcs_dps
0.5	0.695006	0.715652
1	0.749235	0.763258
2	0.748912	0.772398
3	0.749246	0.779222
4	0.747736	0.785549
5	0.750774	0.793894


==> figures/lesion_recovery/crc_rc_dps_tau1e-07.dat <==
n_iter	crcs_dps	rcs_dps
0.5	0.00744618	0.0890559
1	0.0157071	0.0982988
2	0.0705982	0.152233
3	0.330774	0.399809
4	0.52893	0.583352
5	0.66334	0.689534


==> figures/lesion_recovery/crc_rc_iterations_tau1e-05.dat <==
n_iter	crcs_mlem	rcs_mlem	crcs_mlaa	rcs_mlaa	crcs_unet	rcs_unet
1	0.0892685	0.159009	0.0807725	0.138851	0.0889604	0.150141
2	0.187997	0.281373	0.174013	0.241398	0.187324	0.265095
3	0.29168	0.386155	0.270362	0.334252	0.29083	0.363927
4	0.389503	0.478154	0.360157	0.419175	0.38864	0.450855
5	0.473289	0.55417	0.436593	0.492605	0.472515	0.522763
10	0.686485	0.738756	0.632306	0.703171	0.686162	0.697613
15	0.750711	0.792631	0.694566	0.797606	0.750467	0.748633
20	0.778876	0.816448	0.724627	0.859406	0.778653	0.771166
25	0.795278	0.830432	0.744116	0.90744	0.795071	0.784387
30	0.806535	0.840057	0.758781	0.947388	0.806341	0.793481


==> figures/lesion_recovery/crc_rc_iterations_tau1e-07.dat <==
n_iter	crcs_mlem	rcs_mlem	crcs_mlaa	rcs_mlaa	crcs_unet	rcs_unet
1	0.0908818	0.160326	0.082227	0.140572	0.0923085	0.146878
2	0.19204	0.284591	0.177556	0.241155	0.194701	0.261351
3	0.29767	0.390759	0.275498	0.330859	0.301548	0.359315
4	0.396098	0.482812	0.365639	0.411034	0.400957	0.444082
5	0.478891	0.557491	0.440959	0.47833	0.484389	0.512681
10	0.669533	0.720956	0.618106	0.650853	0.677903	0.664411
15	0.697257	0.739453	0.648396	0.698266	0.709882	0.68567
20	0.689909	0.723561	0.642219	0.70558	0.705076	0.674622
25	0.675625	0.69753	0.627107	0.695968	0.692019	0.6535
30	0.661877	0.669106	0.611982	0.679853	0.678046	0.628983


==> figures/psnr_ssim/mu_hc_metrics.dat <==
x    mlaa_psnr    mlaa_ssim    unet_psnr    unet_ssim    jraadpsnotof_psnr    jraadpsnotof_ssim    jraadpstof_psnr    jraadpstof_ssim
0	21.2944	0.547771	28.8616	0.855373	26.3087	0.803239	28.4111	0.843277
1	19.735	0.475156	29.2122	0.842378	25.5441	0.778597	28.1165	0.821825
2	19.0079	0.469965	28.2587	0.818744	25.3148	0.755008	27.516	0.806132
3	19.4553	0.431761	28.2018	0.821061	25.5979	0.772863	27.5811	0.811752
4	21.3861	0.546921	28.3711	0.850221	24.1892	0.777275	27.5281	0.834611
5	19.299	0.444185	28.3168	0.827352	25.5811	0.772363	27.4302	0.808967
6	19.9656	0.497511	29.7054	0.847381	26.6087	0.792017	28.2955	0.822868
7	20.964	0.544305	28.1142	0.83869	24.7053	0.759059	27.0187	0.805077
8	19.967	0.470908	27.9033	0.840689	25.3516	0.791424	27.5684	0.828299
9	19.4069	0.467283	28.3757	0.828407	25.3689	0.769136	27.7903	0.814765
10	20.9033	0.510652	28.5681	0.846548	25.9466	0.800049	27.9527	0.835516
11	20.3353	0.538925	27.7102	0.837262	25.5307	0.794413	27.0808	0.827024
12	20.2784	0.510265	27.2888	0.837338	23.5271	0.75323	26.2698	0.8162
13	19.6271	0.486286	28.752	0.840476	25.6617	0.785248	27.4725	0.821701
14	17.462	0.393955	26.1853	0.793922	21.4571	0.675369	24.8482	0.762097
15	19.8197	0.498508	28.8806	0.84067	26.2351	0.796802	28.2861	0.8326
16	19.5906	0.467712	26.3116	0.792796	23.6268	0.713541	26.0465	0.772229
17	21.87	0.572849	28.4725	0.850408	26.1265	0.805891	28.3424	0.843999
18	20.0169	0.485395	27.3952	0.825985	21.5815	0.704016	26.7061	0.810421
19	20.592	0.482024	28.1937	0.832968	26.0973	0.790131	27.8031	0.823467
20	20.377	0.497797	29.6916	0.840633	26.1422	0.785415	28.2523	0.819752
21	18.3996	0.388284	27.3979	0.81858	24.8219	0.763615	26.8468	0.80644
22	20.7839	0.4763	26.9394	0.81115	24.6833	0.766934	26.7309	0.803164
23	20.0207	0.489477	28.9541	0.835747	26.0009	0.789321	28.0617	0.824856
24	22.0643	0.543853	28.6836	0.82849	24.2696	0.752089	27.2884	0.806052
25	19.7812	0.491556	27.4516	0.82984	24.386	0.757617	26.1516	0.797476
26	20.8479	0.503166	28.4461	0.837782	25.3368	0.779442	27.5756	0.822173
27	19.3671	0.451629	29.1078	0.839298	25.8928	0.781344	28.1692	0.822021
28	19.743	0.496193	27.6407	0.827774	24.8849	0.773331	26.6856	0.809795
29	19.8232	0.481824	29.1377	0.842235	26.1706	0.793322	28.0952	0.825941


==> figures/psnr_ssim/mu_lc1_metrics.dat <==
x    mlaa_psnr    mlaa_ssim    unet_psnr    unet_ssim    jraadpsnotof_psnr    jraadpsnotof_ssim    jraadpstof_psnr    jraadpstof_ssim
0	17.6659	0.437545	24.2249	0.749366	23.0965	0.71077	22.9057	0.70824
1	17.4797	0.390095	23.6773	0.752043	21.845	0.703662	22.4658	0.718185
2	17.883	0.382994	23.7223	0.742862	22.4919	0.706162	22.3593	0.699597
3	18.2251	0.433968	23.0854	0.705471	21.3539	0.633614	21.6161	0.636429
4	16.2992	0.376607	23.3167	0.72523	21.7007	0.673393	22.3583	0.687252
5	17.6517	0.359995	23.4162	0.729472	21.825	0.686867	22.0741	0.692739
6	18.1104	0.346628	24.2791	0.769824	22.5888	0.723601	23.2308	0.73286
7	16.8735	0.364498	24.1396	0.739123	22.9212	0.701902	22.953	0.704616
8	18.3023	0.428761	24.3271	0.75586	22.3721	0.708818	22.7437	0.712307
9	17.8168	0.423621	24.8928	0.753699	23.3113	0.716318	23.0913	0.710045
10	18.0923	0.421135	25.2272	0.765839	22.9436	0.711895	24.0277	0.731192
11	17.9881	0.440509	22.953	0.713403	22.3671	0.695937	21.9255	0.674264
12	17.057	0.390649	23.9877	0.726562	22.6422	0.684291	22.6647	0.685192
13	17.6337	0.39252	25.299	0.768929	24.0836	0.738741	23.8232	0.727869
14	17.3486	0.379759	23.8943	0.740448	22.5922	0.701417	23.126	0.709174
15	17.6115	0.436051	22.7514	0.716735	19.7707	0.633676	21.3799	0.668548
16	17.8221	0.404978	24.6418	0.759018	23.9968	0.734062	23.6047	0.721473
17	17.5905	0.411244	23.2949	0.724115	22.5932	0.698501	22.2016	0.692946
18	18.677	0.461651	23.8596	0.753989	20.2101	0.667735	22.1991	0.710273
19	17.3077	0.408323	23.5884	0.72289	21.7142	0.67582	23.3046	0.70693
20	15.5447	0.334796	21.9295	0.676783	19.2993	0.583324	20.4581	0.616908
21	17.6453	0.382089	23.4796	0.729019	22.4294	0.69878	22.4307	0.702136
22	19.0861	0.438546	24.0189	0.746071	21.7705	0.687656	22.7721	0.705638
23	17.559	0.402584	24.4636	0.751158	22.7126	0.713053	23.5894	0.723767
24	17.2969	0.390897	24.2257	0.738823	23.2762	0.707693	23.2494	0.707428
25	18.9604	0.498195	23.8206	0.748016	22.3812	0.688703	22.6135	0.686912
26	17.9858	0.426774	23.1808	0.733724	21.0214	0.673139	21.9826	0.695469
27	18.4162	0.376362	24.4684	0.769135	22.2232	0.721353	22.7317	0.731753
28	18.0744	0.404435	22.4001	0.693616	21.4002	0.662309	21.5008	0.663063
29	17.3114	0.402162	24.6818	0.754412	23.8102	0.723137	23.2572	0.716039


==> figures/psnr_ssim/pet_hc_metrics.dat <==
x    mlaa_psnr    mlaa_ssim    unet_psnr    unet_ssim    jraadpsnotof_psnr    jraadpsnotof_ssim    jraadpstof_psnr    jraadpstof_ssim
0	24.2551	0.690527	27.3827	0.774706	28.2564	0.797513	31.2183	0.856206
1	23.9516	0.708473	31.004	0.864369	31.2186	0.875189	35.1039	0.916234
2	18.7145	0.605254	26.732	0.793332	27.9692	0.792197	30.6392	0.857926
3	27.6062	0.754584	33.4756	0.893689	34.6631	0.904242	37.4815	0.940098
4	28.7478	0.831919	31.5868	0.886185	28.4445	0.867211	32.7142	0.915823
5	15.4088	0.546503	22.4307	0.730597	22.9694	0.725058	26.0912	0.799046
6	20.863	0.642135	26.2895	0.771232	27.0418	0.783614	29.9927	0.845437
7	28.8455	0.833362	34.9547	0.916184	34.2904	0.911066	36.8553	0.946308
8	19.9942	0.629207	25.7296	0.766111	26.105	0.759871	29.4895	0.835009
9	20.9141	0.650087	28.362	0.822399	28.6247	0.828236	31.0193	0.880013
10	25.1068	0.748362	30.5767	0.851131	30.0869	0.852341	33.2927	0.903304
11	24.032	0.715196	28.3723	0.814471	28.8224	0.826803	31.4498	0.875295
12	25.1735	0.742272	30.0421	0.848289	30.0532	0.857943	33.4058	0.909008
13	21.6147	0.665359	27.1069	0.788566	27.2277	0.780298	30.031	0.843424
14	16.5768	0.561311	25.2316	0.790766	24.0913	0.736235	28.3716	0.840793
15	23.0824	0.735825	30.0376	0.859685	29.0191	0.855674	31.4772	0.902594
16	30.9553	0.847653	36.8065	0.942435	34.1681	0.938786	36.3674	0.964015
17	28.7752	0.781701	31.223	0.847841	32.996	0.871697	35.9938	0.916904
18	24.7067	0.751623	31.5969	0.877017	29.1082	0.853423	34.0991	0.923835
19	21.3569	0.647589	26.8373	0.785092	27.3674	0.781897	29.91	0.847268
20	16.3347	0.598593	21.7826	0.715761	22.3429	0.707558	25.6809	0.790541
21	21.2367	0.630619	30.8141	0.868464	32.5345	0.875856	34.6962	0.919068
22	29.8921	0.830041	34.5021	0.911714	34.4219	0.912687	37.4283	0.947524
23	26.4423	0.757884	32.5091	0.883958	33.4697	0.893532	36.4215	0.933969
24	25.2956	0.732438	27.9079	0.799016	26.8274	0.797405	31.1748	0.861752
25	29.3139	0.824166	35.7314	0.920182	35.0956	0.921199	38.256	0.950461
26	18.1213	0.579903	22.6724	0.713824	24.4084	0.728201	27.0393	0.805459
27	19.8898	0.642787	26.1993	0.79058	26.681	0.781273	29.7531	0.852659
28	28.3662	0.805274	34.8919	0.915207	34.4142	0.917804	36.8843	0.947948
29	17.3908	0.610807	23.996	0.75071	23.3706	0.744815	27.4958	0.822527


==> figures/psnr_ssim/pet_lc1_metrics.dat <==
x    mlaa_psnr    mlaa_ssim    unet_psnr    unet_ssim    jraadpsnotof_psnr    jraadpsnotof_ssim    jraadpstof_psnr    jraadpstof_ssim
0	18.6567	0.432728	22.414	0.559239	29.0007	0.826318	29.9297	0.834751
1	14.4703	0.343665	17.4145	0.412888	22.7727	0.663709	24.2739	0.699638
2	17.334	0.365336	19.6825	0.443157	25.3287	0.736621	26.3111	0.75199
3	25.3643	0.58608	26.847	0.714342	30.4898	0.899434	31.059	0.91017
4	17.1797	0.384697	22.0216	0.553029	29.2815	0.803471	30.1143	0.833918
5	13.2036	0.29224	15.8283	0.345236	21.0759	0.619431	22.342	0.643518
6	17.1794	0.347886	19.1303	0.402983	24.6391	0.696833	25.7266	0.714645
7	12.0145	0.309563	15.1242	0.367883	20.1002	0.618706	21.3293	0.63196
8	18.3377	0.429168	21.1995	0.509381	26.7119	0.768	27.6797	0.784109
9	17.7345	0.412439	20.7794	0.499066	25.3827	0.769689	25.8881	0.774666
10	12.381	0.35444	14.5254	0.396383	18.4089	0.609292	20.8739	0.642716
11	23.3921	0.531546	25.7796	0.648922	31.624	0.88125	31.8839	0.883972
12	14.5915	0.3475	18.3366	0.44221	24.4706	0.698685	25.6816	0.722756
13	15.0496	0.347516	17.7384	0.41784	24.2818	0.702399	25.2719	0.718121
14	15.7088	0.357983	18.434	0.434565	24.3446	0.692977	24.9281	0.706287
15	19.5937	0.469032	22.5859	0.585563	25.8025	0.783498	27.2517	0.822157
16	20.4858	0.445096	23.7165	0.564309	30.4607	0.838491	31.2942	0.847812
17	22.4383	0.506934	25.3717	0.63798	31.3485	0.878007	31.5245	0.885198
18	20.789	0.502889	22.4285	0.573792	24.7738	0.785907	26.7082	0.807726
19	16.0689	0.359697	19.5104	0.467337	24.3614	0.75226	26.902	0.780059
20	13.4108	0.329995	17.2709	0.420157	21.6236	0.636939	22.4038	0.679032
21	15.4369	0.334871	18.7914	0.410818	24.3041	0.692829	25.1696	0.713237
22	17.8761	0.418029	19.5803	0.474249	24.2237	0.726058	25.9288	0.73739
23	13.1764	0.341343	16.0257	0.402183	20.0934	0.641423	21.9663	0.662383
24	21.422	0.464885	24.7107	0.604822	30.6603	0.860758	31.7857	0.872887
25	23.4263	0.548778	25.3957	0.653552	30.7809	0.866842	31.5596	0.882804
26	18.5687	0.434439	21.1414	0.527077	27.2245	0.79445	28.2185	0.820633
27	20.8007	0.432136	22.3485	0.505293	29.3077	0.801482	30.2611	0.819329
28	23.2633	0.51528	25.5648	0.628268	30.4414	0.84644	31.9979	0.865499
29	14.7653	0.372863	17.8685	0.449498	23.7637	0.706325	24.3771	0.716303


==> figures/realdata_profiles/profiles_realdata_activity.dat <==
x	ref	mlaa    unet    jraadps	jraadpsosem
0	166.935	168.882	174.539	228.004	326.399
1	160.52	156.675	164.196	308.794	349.229
2	141.182	142.266	142.795	239.241	211.933
3	132.391	142.178	133.862	158.714	123.35
4	137.398	147.7	139.301	104.983	78.5729
5	141.155	146.962	143.202	75.0805	56.538
6	141.594	145.301	144.692	53.2218	40.7322
7	145.572	151.843	152.169	41.6016	32.9663
8	153.678	164.982	161.966	38.4461	31.7651
9	157.488	172.147	158.747	39.3248	33.1272
10	167.488	180.021	160.694	42.8874	37.0923
11	187.956	190.077	176.023	47.2159	42.4959
12	215.22	201.856	197.894	52.6365	49.1322
13	211.723	191.718	190.059	58.7299	53.8001
14	212.274	187.087	185.077	66.2207	59.7031
15	224.704	196.08	191.138	74.2407	67.8072
16	220.002	194.114	184.989	82.1489	74.9182
17	222.663	194.253	184.729	89.4565	81.5891
18	233.307	201.941	188.843	93.8099	85.5805
19	267.079	228.799	210.409	96.8034	90.6905
20	312.299	262.199	240.114	93.9043	91.6854
21	346.056	280.696	262.828	89.647	90.3005
22	338.123	272.889	255.846	80.7948	80.5948
23	292.929	246.527	220.262	72.0698	68.7292
24	261.135	231.649	192.037	61.6897	57.4089
25	249.801	223.231	179.145	52.1659	48.4369
26	230.501	203.097	162.766	43.0307	39.5158
27	211.418	179.74	144.544	35.4851	32.6217
28	194.808	162.256	125.999	29.6485	27.8358
29	179.146	151.942	111.476	24.5979	24.0357
30	155.951	136.847	96.774	21.0765	21.0178
31	105.665	97.0761	66.1647	18.3085	17.0511
32	79.1368	70.5746	49.4675	16.6961	15.2399
33	67.4819	58.1326	42.5538	15.7508	15.0502
34	53.0632	46.2808	33.5448	14.5876	14.1118
35	39.3263	35.5818	24.5062	13.3488	12.7385
36	29.5803	28.7859	18.7911	10.7862	10.3543
37	25.4099	26.7897	17.1039	8.64443	8.63011
38	24.328	27.7693	17.8251	5.55323	5.74488
39	23.028	29.6152	18.1965	5.24254	5.42297
40	25.6078	38.8442	21.4393	11.8251	12.213
41	34.0176	64.4028	30.7806	32.4244	31.8156
42	65.1126	157.275	68.6396	109.024	102.263
43	161.129	448.108	209.681	521.91	493.387
44	305.358	861.37	457.449	905.891	858.61
45	411.712	1003.47	590.622	1000.96	942.271
46	473.248	924.867	585.634	817.313	789.963
47	405.541	753.199	463.633	570.376	559.444
48	336.275	639.876	381.458	407.505	410.841
49	354.462	647.915	400.71	332.386	364.604
50	360.757	654.295	412.908	306.842	347.827
51	340.106	630.191	395.731	356.065	389.679
52	405.349	717.382	470.608	455.412	507.41
53	504.452	848.878	589.151	616.167	694.164
54	546.663	906.46	654.058	842.254	892.663
55	613.791	1005.02	749.713	1064.43	1076.57
56	747.906	1166.83	898.827	1300.88	1302.83
57	909.305	1328.67	1048.73	1508.87	1493.65
58	1270.18	1646.47	1393.24	1818.67	1856.31
59	1729.51	1991.3	1815.66	2193.42	2284.1
60	2190.44	2290.21	2191.72	2769.03	2870.12
61	2881.15	2752.23	2709.99	3498.04	3689.18
62	3641.7	3271.73	3287.57	4274.04	4570.25
63	4374.24	3771.1	3914.53	4965.89	5309.6
64	4851.26	4010.54	4421.98	5329.63	5646.04
65	4776.34	3766.97	4516.92	5385.17	5524.87
66	4713.37	3632.43	4590.58	5241.77	5319.5
67	4935	3762.1	4895.46	5002.89	5181.4
68	5025.73	3812.05	5087.26	4777.52	5016.71
69	4680.63	3571.51	4804.82	4666.56	4794.06
70	4427.08	3337.9	4536.07	4678.51	4673.06
71	4652.27	3357.69	4654.69	4830.62	4830.25
72	4868	3408.72	4781.41	5049.91	5059.65
73	4873.12	3432.52	4754.69	5295.61	5313.46
74	4997.96	3586.27	4913.1	5447.53	5601.54
75	5111.41	3733.5	5037.53	5428.23	5723.53
76	4953.95	3609.13	4860.27	5265.7	5532.53
77	4558.9	3281.58	4465.06	4965.67	5093.19
78	4171.57	3015.56	4066.85	4745.98	4726.96
79	4091.19	2933.13	3968.53	4659.63	4559.81
80	4283.69	3037.19	4107.81	4930.25	4758.67
81	4860.1	3446.61	4659.96	5621	5408.12
82	5931.12	4151.29	5689.88	6922.33	6688.01
83	8226.27	5475.29	7770.61	9001.88	8972.95
84	12506.8	7817.64	11546.2	11476.4	12163.8
85	17597.5	10511.8	15935.7	14360.1	16065.1
86	21186.2	12248.2	18827.9	16354.8	18608.3
87	21967.9	12463.9	19042.5	17035.5	19018.2
88	19916.3	11446.1	17173.4	16554.8	17788.5
89	16605.9	9829.87	14453	14855.3	15265.7
90	12888.8	7938.5	11321.3	12614.6	12371.1
91	9402.38	6097.55	8385.85	10219.4	9620.49
92	6960.12	4815.36	6224.23	7964.06	7337.64
93	5583.8	4138.06	4954.12	6163.29	5751.18
94	4596.44	3589.3	4077.08	4822.35	4595.72
95	3662.06	2976.56	3273.1	3980.46	3799.77
96	3003.58	2506.98	2669.66	3614.69	3416.45
97	2852.8	2333.98	2481.02	3665.15	3496.29
98	2916.19	2327.12	2506.08	4174.18	4025.52
99	3127.4	2444.32	2708.65	5082.5	4913.19
100	3659.35	2775.42	3219.75	6153.06	6065.44
101	4954.96	3618.68	4419.78	7208.84	7653.02
102	6470.83	4640.45	5766.69	7621.22	8742.44
103	6445.75	4598.52	5650.63	7281.98	8348.56
104	5077.89	3740.46	4394.06	6594.45	7097.95
105	3883.01	3071.79	3389.25	5691.01	5847.65
106	3360.91	2815.85	2969.52	4902.34	5074.9
107	3288.25	2820.76	2945.91	4360.65	4706
108	3112.32	2765.95	2808.4	3899.27	4257.95
109	2610.31	2474.93	2356.35	3606.32	3762.22
110	2145.04	2131.37	1935.22	3331.58	3258.77
111	2007.96	1983.6	1808.32	3132.21	2983.46
112	2125.97	2027.46	1916.48	2988.89	2895.62
113	2319.17	2162.17	2111.06	2934.73	2946.66
114	2643.18	2432.47	2451.77	2961.96	3161.04
115	2916.51	2646.92	2736.34	3073.4	3442.93
116	2793.93	2559.09	2637.1	3249.44	3612.31
117	2659.88	2445.06	2480.35	3461.15	3736.94
118	2674.37	2426.22	2459.93	3699.95	3890.64
119	2768.81	2489.03	2540.89	3917.93	4052.55
120	2971.94	2680.88	2785.05	4071.16	4212.73
121	3204.95	2933.27	3113.39	4147.5	4366.47
122	3111.73	2918.8	3096.04	4153.78	4335.67
123	3001.46	2826.79	2959.55	4094.61	4232.6
124	3345.54	3027.63	3188.01	4005.25	4319.75
125	3508.88	3089.59	3227.94	3896.92	4326.51
126	3044.3	2740.53	2750.32	3803.73	4111.7
127	2584.21	2430.45	2339.96	3733.66	3900.91
128	2387.49	2323.23	2179.53	3672.68	3802.33
129	2333.27	2331.91	2171.6	3636.59	3780.11
130	2377.14	2391.86	2242.25	3557.96	3703.7
131	2398.44	2392.66	2237.44	3482.76	3578.22
132	2378	2333.2	2166.39	3401.76	3427.5
133	2615.85	2482.09	2349.32	3367.09	3478.82
134	2960.3	2761.81	2672.17	3391.96	3685.02
135	2962.63	2809.89	2719.15	3513.31	3892.68
136	2651.43	2606.22	2493.07	3672.07	4010.85
137	2631.58	2593.97	2500.17	3866.89	4264.62
138	2878.93	2790.59	2725.42	3988.25	4557.29
139	2809.6	2730.07	2639.91	4039.57	4522.02
140	2574.8	2542.17	2413.6	3989.87	4251.71
141	2439.61	2454.21	2310.5	3878.89	4007.99
142	2427.99	2486.84	2359.67	3753.39	3871.58
143	2472.23	2612.4	2476.53	3656.29	3836.98
144	2391.03	2637.93	2438.7	3567.34	3749.86
145	2113.89	2422.53	2150.34	3525.89	3575.1
146	1944.6	2214.69	1938.6	3480.13	3418.83
147	2057.95	2183.3	1988.48	3448.14	3419.9
148	2241.33	2259.98	2116.86	3414.73	3446.33
149	2457.44	2367.19	2295.87	3390.56	3472.97
150	2748.48	2549.21	2561.4	3379.74	3533.22
151	2925.68	2713.67	2728.74	3375.79	3572.47
152	3110.02	2909.62	2930.72	3384.67	3673.14
153	3125.7	2936.41	2971.54	3395.93	3725.88
154	2724.29	2563.55	2587.25	3400.07	3577.24
155	2554.66	2379.36	2402.62	3386.46	3481.74
156	2546.17	2394.06	2367.5	3343.74	3436.38
157	2448.21	2338.52	2247.69	3274.79	3333.34
158	2346.55	2206.43	2119.22	3195.28	3190.88
159	2483.39	2273.18	2232.78	3115.3	3157.08
160	2661.11	2441.82	2432.42	3053.82	3175.66
161	2522.8	2363.14	2333.25	3012.82	3082.2
162	2493.16	2328.73	2304.03	2967.82	3017.15
163	2756.9	2511.54	2539.89	2916.99	3057.22
164	2940.05	2631.68	2689.01	2860.31	3052.01
165	2888.54	2548.99	2620.96	2793.04	2931.89
166	2786.16	2467.27	2528.05	2724.86	2798.85
167	2890.39	2590.68	2643.54	2642.7	2734.51
168	3028.52	2757.55	2838.93	2541.47	2673.3
169	2855.61	2680.61	2784.1	2409.3	2509.49
170	2721.88	2593.07	2720	2271.38	2354.22
171	2594.64	2505.19	2599.31	2145.78	2209.37
172	2330.28	2306.01	2308.42	2085.7	2079.55
173	2058.55	2012.49	2010.26	2097.95	2003.82
174	2109.2	1978.78	2043.94	2207.69	2116.84
175	2386.26	2178.59	2348.42	2372.97	2372
176	2561.31	2322.06	2612.96	2560.05	2633.43
177	2613.15	2416.67	2757.57	2706.07	2828.2
178	2884.37	2675.38	3115.05	2794.32	3044.36
179	3208.36	2959.09	3559.43	2803.92	3186.38
180	3081.39	2932.65	3572.08	2774.67	3126.68
181	2549.22	2530.01	3013.34	2726.82	2856.74
182	2226.06	2176.5	2567.62	2607.51	2576.45
183	2015.71	1960	2267.96	2430.94	2355.55
184	1871.86	1809.35	2054.84	2155.51	2121.72
185	1747.92	1624.25	1873.01	1765.75	1789.42
186	1426.51	1386.39	1556.8	1361.91	1387.81
187	1063.69	1161.21	1239.23	923.583	930.76
188	841.192	1019.43	1057.86	655.705	666.379
189	736.97	960.803	984.653	508.3	528.671
190	634.718	894.242	888.671	474.519	492.662
191	563.568	832.755	804.884	532.566	544.919
192	532.391	861.756	804.35	606.077	619.921
193	526.525	1005.58	921.47	654.118	686.314
194	490.06	1106.47	1019.37	571.243	597.607
195	331.477	962.857	808.763	391.853	373.887
196	189.649	724.114	487.561	224.646	191.629
197	143.604	582.545	317.751	116.281	98.6654
198	138.137	493.395	234.583	60.7033	54.806
199	138.647	386.827	189.594	34.3008	32.2588
200	132.263	266.06	158.911	21.806	20.4873
201	128.038	199.173	145.262	15.8333	15.0745
202	136.579	193.093	158.213	12.3757	12.3641
203	146.511	206.482	177.563	10.9795	11.2864
204	150.568	213.248	187.956	9.08639	9.50163
205	158.494	221.792	200.72	7.67816	8.27442
206	154.944	219.32	202.743	5.64713	6.04247
207	127.093	187.143	167.586	4.36993	4.34857
208	111.079	166.635	144.661	2.93154	2.78706
209	110.176	165.834	145.285	2.04944	1.95839
210	109.462	169.605	152.14	1.25188	1.23054
211	104.779	171.236	154.614	0.823656	0.824176
212	93.5602	157.467	141.728	0.487393	0.484388
213	79.4239	140.465	119.064	0.299539	0.297231
214	72.3975	136.082	107.112	0.161216	0.165059
215	72.3678	142.938	108.503	0.0920479	0.0990075
216	69.2905	140.683	104.128	0.0531866	0.0586029
217	66.4602	133.072	96.949	0.0339575	0.038138
218	60.7343	121.261	85.4903	0.01999	0.0226685
219	54.6115	109.635	74.8493	0.0134761	0.0154894
220	51.9334	99.2347	69.0652	0.00986566	0.0115636
221	47.5599	85.6074	60.4611	0.00691941	0.00802143
222	42.4283	75.9188	51.7779	0.00443156	0.00498888
223	39.0861	68.8552	46.5602	0.00365313	0.00408118
224	36.1474	61.1197	42.4561	0.00319309	0.00361887
225	33.1872	53.022	38.2545	0.00310101	0.00352981
226	30.6586	44.301	34.0164	0.00302093	0.00337856
227	29.9645	38.0716	31.687	0.00316874	0.00348249
228	30.0971	35.3349	30.8417	0.00353082	0.00384638
229	26.7827	31.4258	26.8688	0.00366081	0.0038453
230	24.1828	28.6352	23.7524	0.00362714	0.00378386
231	24.74	28.0207	23.9084	0.00375887	0.00404721
232	26.8348	28.3057	26.3584	0.0041744	0.00452594
233	27.1793	28.4653	27.7759	0.0042639	0.00450908
234	25.5069	28.2851	26.8868	0.00451734	0.004649
235	24.0349	27.588	25.755	0.00440838	0.00444979
236	24.0308	27.1048	25.8647	0.00453536	0.00459359
237	23.7885	26.2111	25.4776	0.00441746	0.00451875
238	21.7645	23.5753	23.127	0.00422698	0.00420212
239	20.8471	22.1168	21.7596	0.00402285	0.00387368
240	21.8668	23.0228	22.5316	0.00325298	0.00313861
241	22.461	23.858	22.8496	0.00335925	0.00326479
242	18.7449	20.7909	19.2081	0.00337435	0.00313314
243	12.7718	15.1971	13.3674	0.00348127	0.00290149
244	9.85559	12.3115	10.4918	0.00252569	0.00192279
245	9.70811	11.6134	10.475	0.00249142	0.00182973
246	10.4836	11.9872	11.4204	0.00201218	0.00149208
247	11.3619	12.5691	12.2742	0.00259214	0.0019859
248	11.4399	12.1429	12.1658	0.0021277	0.00163716
249	12.77	12.7719	13.4088	0.00199066	0.00157633
250	15.786	14.8911	16.4318	0.00257246	0.0021654
251	14.6649	14.3983	15.2906	0.00200188	0.00164835
252	12.4534	13.0588	12.831	0.00236174	0.00187765
253	11.3874	12.5387	11.5943	0.00179521	0.00141249
254	11.5469	12.5808	11.6014	0.000376396	0.000293017
255	13.8375	13.9673	13.801	0.000254867	0.000202732


==> figures/realdata_profiles/profiles_realdata_attenuation.dat <==
x	ref	mlaa    unet    jraadps	jraadpsosem
0	0	0	3.81018e-05	0.00324413	0.00324413
1	0	0	2.38775e-05	0.0029459	0.0029459
2	0	0	2.25356e-05	0.00119749	0.00119749
3	0	0	1.37782e-05	0.000477729	0.000477729
4	0	0	1.76875e-05	7.80895e-05	7.80895e-05
5	0	0	1.89933e-05	0	0
6	0	0	2.50554e-05	1.45882e-06	1.45882e-06
7	0	0	2.2381e-05	0	0
8	0	0	2.77864e-05	0	0
9	0	0	2.27387e-05	0	0
10	0	0	2.6753e-05	0	0
11	0	0	2.42042e-05	0	0
12	0	0	2.69255e-05	0	0
13	0	0	2.28869e-05	0	0
14	0	0	2.49817e-05	0	0
15	0	0	2.14739e-05	0	0
16	0	0	2.21851e-05	0	0
17	0	0	1.79077e-05	0	0
18	0	0	1.95219e-05	0	0
19	0	0	1.76659e-05	0	0
20	0	0	2.02129e-05	0	0
21	0	0	1.51637e-05	0	0
22	0	0	1.6678e-05	0	0
23	0	0	1.19137e-05	0	0
24	0	0	1.72621e-05	0	0
25	0	0	1.26841e-05	0	0
26	0	0	1.7619e-05	0	0
27	0	0	1.25414e-05	0	0
28	0	0	1.81443e-05	0	0
29	0	0	1.21525e-05	0	0
30	0	0	1.721e-05	0	0
31	0	0	1.09191e-05	0	0
32	0	0	1.78492e-05	0	0
33	0	0	1.3019e-05	0	0
34	0	0	2.15972e-05	0	0
35	0	0	1.46991e-05	0	0
36	0	0	2.13976e-05	0	0
37	0	0	1.52944e-05	0	0
38	0	0	3.01382e-05	0	0
39	0	0	8.65376e-05	0	0
40	0	0	0.00011284	0	0
41	0	0	0.0001499	0	0
42	0	0	3.94224e-05	0	0
43	0	0.0133445	0.00108905	0	0
44	0.0026022	0.0123306	0.00870447	0.000521358	0.000521358
45	0.00588554	0.0121719	0.0090716	0.00708386	0.00708386
46	0.00792698	0.0123615	0.00922962	0.00871975	0.00871975
47	0.00854	0.012756	0.00938213	0.00832158	0.00832158
48	0.00854	0.0130446	0.00955666	0.00824078	0.00824078
49	0.00854	0.0129525	0.009581	0.00810907	0.00810907
50	0.00854	0.0128947	0.00954948	0.00794646	0.00794646
51	0.00854	0.0128573	0.00951641	0.00796438	0.00796438
52	0.008544	0.0123297	0.00948774	0.00804978	0.00804978
53	0.00863732	0.011748	0.00952415	0.00827856	0.00827856
54	0.00926249	0.0114056	0.00953716	0.00865805	0.00865805
55	0.00954609	0.010885	0.00957297	0.00893173	0.00893173
56	0.00977672	0.0103306	0.00957983	0.00924692	0.00924692
57	0.00997013	0.00995599	0.00953639	0.00959992	0.00959992
58	0.01	0.00930551	0.00948908	0.00986218	0.00986218
59	0.01	0.00864177	0.00936534	0.0100511	0.0100511
60	0.01	0.00815462	0.00939191	0.0101674	0.0101674
61	0.01	0.00760634	0.00894975	0.0102075	0.0102075
62	0.01	0.00706244	0.00813719	0.010143	0.010143
63	0.01	0.00659934	0.00816098	0.0100743	0.0100743
64	0.01	0.00646492	0.0093471	0.00999963	0.00999963
65	0.01	0.00677162	0.00958177	0.00996013	0.00996013
66	0.01	0.00691053	0.00958512	0.00989743	0.00989743
67	0.01	0.00674305	0.0095677	0.0099153	0.0099153
68	0.01	0.0066803	0.00963224	0.00990171	0.00990171
69	0.01	0.00694203	0.00963258	0.00993935	0.00993935
70	0.01	0.00724626	0.00965407	0.00993558	0.00993558
71	0.01	0.0072966	0.00966244	0.00995335	0.00995335
72	0.01	0.00728207	0.00970027	0.00995687	0.00995687
73	0.01	0.00729175	0.00967707	0.00995769	0.00995769
74	0.01	0.00716564	0.00969662	0.00996141	0.00996141
75	0.01	0.00703346	0.00968685	0.00995781	0.00995781
76	0.01	0.00721062	0.00971401	0.00995877	0.00995877
77	0.01	0.00763772	0.00971192	0.0099705	0.0099705
78	0.01	0.00797305	0.00972436	0.00998061	0.00998061
79	0.01	0.0080215	0.00970019	0.0100193	0.0100193
80	0.01	0.0078277	0.00967713	0.0100261	0.0100261
81	0.01	0.00737614	0.00965728	0.0100061	0.0100061
82	0.01	0.0067178	0.00975391	0.00995296	0.00995296
83	0.01	0.00569056	0.00976606	0.00992024	0.00992024
84	0.01	0.00438316	0.00987843	0.00976018	0.00976018
85	0.01	0.0033387	0.00988685	0.00966621	0.00966621
86	0.01	0.00285008	0.00984734	0.00975687	0.00975687
87	0.01	0.00283068	0.00976724	0.00980138	0.00980138
88	0.01	0.00315974	0.0097184	0.00990603	0.00990603
89	0.01	0.00373713	0.00974363	0.00994942	0.00994942
90	0.01	0.00452477	0.00978584	0.00992714	0.00992714
91	0.01	0.00545894	0.00973858	0.00995352	0.00995352
92	0.01	0.00629756	0.00961328	0.00990172	0.00990172
93	0.01	0.00680307	0.00951749	0.00989125	0.00989125
94	0.01	0.00729905	0.00942298	0.00981629	0.00981629
95	0.01	0.00805106	0.00940587	0.00973311	0.00973311
96	0.01	0.00878497	0.00942098	0.00972712	0.00972712
97	0.01	0.00913279	0.00946009	0.00973192	0.00973192
98	0.01	0.00918858	0.00955482	0.00983264	0.00983264
99	0.01	0.00902226	0.00946246	0.00983512	0.00983512
100	0.01	0.00850216	0.00943961	0.00991671	0.00991671
101	0.01	0.00743932	0.0093595	0.00990841	0.00990841
102	0.01	0.0064568	0.00927557	0.00994076	0.00994076
103	0.01	0.0065135	0.00933404	0.00992087	0.00992087
104	0.01	0.00735325	0.00943286	0.00992639	0.00992639
105	0.01	0.00814183	0.00941349	0.00996318	0.00996318
106	0.01	0.00845454	0.00932278	0.0098598	0.0098598
107	0.01	0.00845958	0.00932148	0.0098281	0.0098281
108	0.01	0.0086118	0.00924829	0.00973907	0.00973907
109	0.01	0.00912881	0.00930028	0.00968676	0.00968676
110	0.01	0.00982496	0.00938152	0.00961587	0.00961587
111	0.01	0.010263	0.00946019	0.00958616	0.00958616
112	0.01	0.0102437	0.00953426	0.00958655	0.00958655
113	0.01	0.00993974	0.00954431	0.00963539	0.00963539
114	0.01	0.00942511	0.00962911	0.00968822	0.00968822
115	0.01	0.00906666	0.009655	0.00977558	0.00977558
116	0.01	0.0092256	0.00972312	0.00987734	0.00987734
117	0.01	0.0094462	0.00977458	0.0099635	0.0099635
118	0.01	0.00952087	0.00984219	0.0100297	0.0100297
119	0.01	0.00939483	0.00983409	0.0100749	0.0100749
120	0.00998213	0.00905018	0.00985702	0.0100761	0.0100761
121	0.0097602	0.00867554	0.00984471	0.010068	0.010068
122	0.0092365	0.00873443	0.00985313	0.0100595	0.0100595
123	0.00886612	0.0089329	0.00981732	0.0100857	0.0100857
124	0.0087591	0.00867063	0.00981703	0.0100772	0.0100772
125	0.00907694	0.00854757	0.00980055	0.010077	0.010077
126	0.00965863	0.00898726	0.00977088	0.0100511	0.0100511
127	0.00999753	0.00941762	0.00975406	0.0100396	0.0100396
128	0.01	0.00958188	0.00973718	0.0100088	0.0100088
129	0.01	0.0096462	0.00972702	0.00999985	0.00999985
130	0.01	0.00966284	0.00965939	0.00996184	0.00996184
131	0.01	0.00971374	0.00963322	0.00993486	0.00993486
132	0.01	0.00977763	0.00961449	0.00990924	0.00990924
133	0.01	0.00939628	0.00954473	0.00989548	0.00989548
134	0.01	0.00881596	0.00952188	0.0098866	0.0098866
135	0.01	0.00864606	0.00947183	0.00989692	0.00989692
136	0.01	0.0088554	0.00948126	0.00992708	0.00992708
137	0.01	0.00876356	0.00948596	0.0099544	0.0099544
138	0.01	0.0084052	0.00945309	0.00995507	0.00995507
139	0.01	0.00857547	0.00939469	0.0099563	0.0099563
140	0.01	0.00901366	0.00938831	0.00992926	0.00992926
141	0.01	0.00919052	0.00937861	0.0099207	0.0099207
142	0.00990139	0.00910044	0.00937563	0.00988462	0.00988462
143	0.00956874	0.00889036	0.00938693	0.00988996	0.00988996
144	0.00908876	0.00881442	0.00938165	0.0098626	0.0098626
145	0.00876236	0.00912482	0.00939938	0.0098633	0.0098633
146	0.00874987	0.00948281	0.00947012	0.00984214	0.00984214
147	0.00913959	0.0095181	0.00953428	0.00983505	0.00983505
148	0.009651	0.00931807	0.0095873	0.00981633	0.00981633
149	0.00998837	0.00906606	0.00956737	0.00981098	0.00981098
150	0.00999921	0.00869371	0.00957306	0.00981891	0.00981891
151	0.00999994	0.00837254	0.00957092	0.00983212	0.00983212
152	0.01	0.00803222	0.00960641	0.00984247	0.00984247
153	0.01	0.00799067	0.00962438	0.00984509	0.00984509
154	0.01	0.00867668	0.0096226	0.00986463	0.00986463
155	0.01	0.00904736	0.00962457	0.00987797	0.00987797
156	0.01	0.00894306	0.00962601	0.00986881	0.00986881
157	0.01	0.00896257	0.0096282	0.00984769	0.00984769
158	0.01	0.00919877	0.00959713	0.00982645	0.00982645
159	0.01	0.0090615	0.00956053	0.00980457	0.00980457
160	0.01	0.00873626	0.00954283	0.0097998	0.0097998
161	0.01	0.00888223	0.00954049	0.00980807	0.00980807
162	0.01	0.00893415	0.00955718	0.00981295	0.00981295
163	0.01	0.00856296	0.00951564	0.00979516	0.00979516
164	0.01	0.0083479	0.0095048	0.0097685	0.0097685
165	0.01	0.00848623	0.00949743	0.00970426	0.00970426
166	0.01	0.00857559	0.00953446	0.00964642	0.00964642
167	0.01	0.00826838	0.00955272	0.00957076	0.00957076
168	0.01	0.0079435	0.0095526	0.00952147	0.00952147
169	0.01	0.00808447	0.00955408	0.00945753	0.00945753
170	0.01	0.00819182	0.00950346	0.00939558	0.00939558
171	0.01	0.00820764	0.00951845	0.00933652	0.00933652
172	0.01	0.00834021	0.00952227	0.00928393	0.00928393
173	0.01	0.00867081	0.00953582	0.00925907	0.00925907
174	0.01	0.00857274	0.00956549	0.00928633	0.00928633
175	0.01	0.00811995	0.00946578	0.00928258	0.00928258
176	0.01	0.00782782	0.0094873	0.00930866	0.00930866
177	0.01	0.00759626	0.00931211	0.00932314	0.00932314
178	0.01	0.00709232	0.00934531	0.00938492	0.00938492
179	0.01	0.0066115	0.0094726	0.00940838	0.00940838
180	0.00999997	0.00650351	0.00959502	0.00946498	0.00946498
181	0.00999203	0.00685188	0.00955545	0.00947004	0.00947004
182	0.00995477	0.00723606	0.00956046	0.00951823	0.00951823
183	0.00941087	0.00750166	0.00956003	0.00946173	0.00946173
184	0.00893783	0.00771951	0.00960513	0.00944422	0.00944422
185	0.0090293	0.00796873	0.00968704	0.00934581	0.00934581
186	0.00966819	0.00825825	0.00979891	0.00906702	0.00906702
187	0.01	0.00848989	0.00987347	0.00869502	0.00869502
188	0.01	0.00846061	0.00996037	0.00838344	0.00838344
189	0.00984452	0.00824981	0.0101131	0.008237	0.008237
190	0.00942601	0.00822225	0.0102484	0.00813272	0.00813272
191	0.00890202	0.00828807	0.0100206	0.00805227	0.00805227
192	0.00854	0.00804492	0.00949268	0.00810384	0.00810384
193	0.00854	0.00741731	0.00736987	0.00791683	0.00791683
194	0.00854	0.00695423	0.00597805	0.003183	0.003183
195	0.00847324	0.00720068	0.00724967	3.03514e-05	3.03514e-05
196	0.0071208	0.00783871	0.0083225	0	0
197	0.00413471	0.00816274	0.00807129	0	0
198	0.000642921	0.0082196	0.000918331	0	0
199	1.96962e-05	0.00838203	2.92496e-06	0	0
200	0	0	2.71066e-05	3.39895e-06	3.39895e-06
201	0	0	3.34127e-05	0	0
202	0	0	5.89034e-05	0	0
203	0	0	1.3155e-05	0	0
204	0	0	4.73023e-06	0	0
205	0	0	1.7451e-05	0	0
206	0	0	2.25151e-05	0	0
207	0	0	1.64824e-05	0	0
208	0	0	1.9108e-05	0	0
209	0	0	1.36292e-05	0	0
210	0	0	1.82799e-05	0	0
211	0	0	1.60957e-05	0	0
212	0	0	1.65618e-05	0	0
213	0	0	1.339e-05	0	0
214	0	0	1.22706e-05	0	0
215	0	0	1.07563e-05	0	0
216	0	0	1.1495e-05	0	0
217	0	0	7.34688e-06	0	0
218	0	0	7.14236e-06	0	0
219	0	0	1.92621e-06	0	0
220	0	0	7.7466e-06	0	0
221	0	0	0	0	0
222	0	0	5.4697e-06	0	0
223	0	0	0	0	0
224	0	0	6.60778e-06	0	0
225	0	0	0	0	0
226	0	0	5.27636e-06	0	0
227	0	0	0	0	0
228	0	0	6.26356e-06	0	0
229	0	0	5.12213e-06	0	0
230	0	0	9.01842e-06	0	0
231	0	0	8.41529e-06	0	0
232	0	0	1.223e-05	0	0
233	0	0	1.43661e-05	0	0
234	0	0	1.7242e-05	0	0
235	0	0	1.96366e-05	0	0
236	0	0	2.16654e-05	0	0
237	0	0	2.19422e-05	0	0
238	0	0	2.24596e-05	0	0
239	0	0	2.29145e-05	0	0
240	0	0	2.30184e-05	0	0
241	0	0	2.37318e-05	0	0
242	0	0	2.26165e-05	0	0
243	0	0	2.26779e-05	0	0
244	0	0	2.17261e-05	0	0
245	0	0	2.18587e-05	0	0
246	0	0	2.37959e-05	0	0
247	0	0	2.3309e-05	0	0
248	0	0	2.5628e-05	0	0
249	0	0	2.47917e-05	0	0
250	0	0	2.84551e-05	0	0
251	0	0	2.56705e-05	0	0
252	0	0	2.78989e-05	0	0
253	0	0	2.95623e-05	0	0
254	0	0	1.5997e-05	0	0
255	0	0	1.76521e-05	0	0

